A Quasi-Helmholtz Projector Stabilized Full Wave Solver Encompassing the Eddy Current Regime

Despite its several qualities, the Poggio-Miller-Chang-Harrington-Wu-Tsai (PMCHWT) formulation for simulating scattering by dielectric media suffers from numerical instabilities and severe ill-conditioning at low frequencies. While this drawback has been the object of numerous solution attempts in the standard low-frequency breakdown regime for scattering problems, the eddy-current regime requires a specific treatment. In this contribution, we present an extension of the recently introduced quasi-Helmholtz projectors based preconditioning of the PMCHWT to obtain an equation stable at low frequencies and specifically in three regimes relevant for eddy currents analyses: (i) when the frequency decreases with a constant conductivity, (ii) when the conductivity increases at fixed frequency and (iii) when the frequency decreases while keeping the product of the frequency and the conductivity constant. Being based on quasi-Helmholtz projectors our new strategy does not further degrade the conditioning of the original equation and is compatible with existing fast solvers. The resulting full-wave formulation is capable of smoothly transitioning from simulations at high frequencies to the different low-frequency regimes which encompass, in particular, eddy currents applications. Numerical results demonstrate the validity of our approach in all the regimes with a special emphasis given to eddy currents.

==> Figures/magsol1.csv <==
elem,mana,mqh
1,0.00015564,0.00015586
2,0.00010365,0.00010514
3,0.0001552,0.00015315
4,0.00013911,0.00013971
5,0.00015622,0.00015216
6,0.0001556,0.00015671
7,0.00014815,0.00015011
8,0.00015528,0.00015567
9,0.00015418,0.00015534
10,0.00015571,0.00015557
11,0.00015524,0.00015468
12,0.00015633,0.00015341
13,6.4666e-05,6.3805e-05
14,5.2239e-05,5.1352e-05
15,7.546e-05,7.472e-05
16,3.9824e-05,3.9187e-05
17,5.4755e-05,5.4521e-05
18,2.8894e-05,2.8557e-05
19,1.4882e-05,1.4648e-05
20,3.6371e-05,3.619e-05
21,3.5767e-05,3.5507e-05
22,4.8893e-05,4.8647e-05
23,5.8677e-05,5.8305e-05
24,5.8506e-05,5.8276e-05
25,7.0268e-05,6.9862e-05
26,4.8231e-05,4.7953e-05
27,5.2576e-05,5.2109e-05
28,4.5565e-05,4.502e-05
29,6.5799e-05,6.5285e-05
30,7.0731e-05,7.0539e-05
31,7.3022e-05,7.2971e-05
32,5.3696e-05,5.3469e-05
33,7.4168e-05,7.3492e-05
34,8.7316e-05,8.6571e-05
35,9.1883e-05,9.149e-05
36,9.5496e-05,9.4895e-05
37,8.085e-05,8.0465e-05
38,3.187e-05,3.1383e-05
39,7.2565e-05,7.2144e-05
40,8.5267e-05,8.4795e-05
41,9.2091e-05,9.1522e-05
42,8.7742e-05,8.7412e-05
43,0.00010359,0.000103
44,0.00010379,0.00010336
45,0.00010705,0.00010643
46,9.2775e-05,9.2465e-05
47,0.00010248,0.00010212
48,0.00011264,0.00011229
49,0.00010217,0.00010174
50,7.5558e-05,7.5292e-05
51,7.3537e-05,7.2765e-05
52,9.5861e-05,9.5678e-05
53,0.0001105,0.00011003
54,0.00010892,0.00010822
55,0.00011968,0.00011894
56,0.00012455,0.00012414
57,0.00012479,0.00012418
58,0.0001206,0.00012007
59,0.00012663,0.00012601
60,0.00012397,0.00012368
61,0.00013481,0.00013421
62,0.00013329,0.00013286
63,0.00013349,0.00013284
64,0.00012092,0.00012054
65,0.00012714,0.00012645
66,6.3666e-05,6.3103e-05
67,0.00011447,0.00011424
68,0.00011295,0.00011191
69,0.00013986,0.00013945
70,8.436e-05,8.3714e-05
71,0.00013032,0.00013007
72,0.00013765,0.00013691
73,0.00014435,0.00014359
74,0.00014762,0.00014726
75,0.00014668,0.00014613
76,0.00014593,0.00014546
77,0.00014946,0.00014852
78,0.00014836,0.00014803
79,0.00015311,0.00015238
80,0.00015191,0.00015148
81,0.00015121,0.00015064
82,0.00014374,0.00014343
83,0.00014675,0.00014611
84,0.00013532,0.00013461
85,0.00014297,0.00014257
86,0.00014196,0.0001414
87,0.00015492,0.00015571
88,0.00012456,0.00012379
89,0.0001147,0.00011393
90,0.00013087,0.00013031
91,0.0001384,0.00013775
92,0.0001289,0.00012837
93,0.00015159,0.00015275
94,0.00015392,0.00015209
95,0.00015564,0.00015358
96,0.00015618,0.00015639
97,0.00010405,0.00010314
98,9.4451e-05,9.3801e-05
99,0.00010468,0.00010457
100,9.7145e-05,9.6771e-05
101,0.00011411,0.00011419
102,0.00012122,0.0001204
103,5.2155e-05,5.1861e-05
104,6.6908e-05,6.6705e-05
105,9.2019e-05,9.1657e-05
106,2.5541e-05,2.5225e-05
107,1.2272e-05,1.1994e-05
108,1.3002e-05,1.3126e-05
109,0.00012055,0.00012013
110,0.00011977,0.00011922
111,0.0001276,0.00012715
112,0.00011152,0.00011099
113,0.00011238,0.00011188
114,0.00012147,0.00012102
115,0.00010456,0.00010435
116,0.00013475,0.00013448
117,0.00012851,0.00012802
118,0.0001362,0.00013569
119,0.00014179,0.00014181
120,0.00013763,0.00013713
121,0.0001238,0.00012334
122,0.00010749,0.00010712
123,9.3666e-05,9.3647e-05
124,8.5123e-05,8.5043e-05
125,0.0001412,0.00014068
126,0.00014582,0.00014462
127,0.00014582,0.00014537
128,0.00015004,0.00014851
129,0.00014739,0.00014824
130,0.00014452,0.00014337
131,0.00013794,0.00013683
132,0.00014774,0.00014666
133,0.0001519,0.00015071
134,0.00014604,0.00014588
135,0.00014949,0.00014788
136,0.00013216,0.00013168
137,0.00013472,0.00013396
138,0.0001416,0.00014085
139,0.00013027,0.0001295
140,0.00015123,0.00015056
141,0.00014403,0.0001435
142,2.589e-05,2.6013e-05
143,8.1331e-05,8.1149e-05
144,0.00014025,0.00014001
145,0.00013531,0.00013453
146,0.00014176,0.00014096
147,0.00014303,0.00014183
148,0.00014831,0.00014754
149,6.6849e-05,6.6499e-05
150,7.5598e-05,7.4738e-05
151,8.6601e-05,8.598e-05
152,9.0534e-05,8.912e-05
153,0.00010176,0.00010029
154,0.00010655,0.00010556
155,9.799e-05,9.7821e-05
156,0.00011647,0.00011542
157,0.00011079,0.00011045
158,0.00014681,0.00014648
159,0.00013574,0.00013506
160,0.00012909,0.00012839
161,0.00013554,0.00013518
162,0.00012918,0.00012909
163,0.00013086,0.00012932
164,0.00014144,0.00014098
165,0.00010692,0.00010675
166,0.00012153,0.00012174
167,0.00015294,0.00015116
168,0.00013711,0.00013683
169,9.887e-05,9.9342e-05
170,0.00011753,0.00011718
171,8.6484e-05,8.6144e-05
172,7.9774e-05,8.0239e-05
173,0.00015107,0.00015222
174,0.00011796,0.00011633
175,0.00014559,0.000145
176,0.00015042,0.00014951
177,0.00015304,0.00015029
178,0.00015171,0.00014984
179,0.00014647,0.00014585
180,0.00015314,0.00015313
181,0.00013432,0.00013263
182,0.00013796,0.00013769
183,0.00015284,0.0001521
184,0.00015525,0.00015452
185,0.00012662,0.00012499
186,0.00013774,0.00013609
187,6.7848e-05,6.8356e-05
188,0.00012159,0.00012085
189,0.00015313,0.00015293
190,0.00015383,0.00015038
191,0.00015583,0.00015216
192,0.00014397,0.00014312
193,0.00014209,0.00013951
194,0.00014714,0.00014543
195,0.00014849,0.00014648
196,0.00015053,0.00015072
197,0.0001467,0.00014817
198,0.0001507,0.0001519
199,0.00015313,0.00015353
200,0.00015523,0.00015562


==> Figures/magsol1WithEC.csv <==
elem,mana,mec,mqh
1,0.00015564,0.00015714,0.00015586
2,0.00010365,0.00010549,0.00010514
3,0.0001552,0.00015552,0.00015315
4,0.00013911,0.00014049,0.00013971
5,0.00015622,0.00015453,0.00015216
6,0.0001556,0.00015797,0.00015671
7,0.00014815,0.00015099,0.00015011
8,0.00015528,0.00015622,0.00015567
9,0.00015418,0.00015667,0.00015534
10,0.00015571,0.00015582,0.00015557
11,0.00015524,0.0001552,0.00015468
12,0.00015633,0.00015439,0.00015341
13,6.4666e-05,6.4554e-05,6.3805e-05
14,5.2239e-05,5.1931e-05,5.1352e-05
15,7.546e-05,7.5376e-05,7.472e-05
16,3.9824e-05,3.9431e-05,3.9187e-05
17,5.4755e-05,5.4819e-05,5.4521e-05
18,2.8894e-05,2.8784e-05,2.8557e-05
19,1.4882e-05,1.4862e-05,1.4648e-05
20,3.6371e-05,3.6305e-05,3.619e-05
21,3.5767e-05,3.57e-05,3.5507e-05
22,4.8893e-05,4.8906e-05,4.8647e-05
23,5.8677e-05,5.8671e-05,5.8305e-05
24,5.8506e-05,5.8629e-05,5.8276e-05
25,7.0268e-05,7.0332e-05,6.9862e-05
26,4.8231e-05,4.8215e-05,4.7953e-05
27,5.2576e-05,5.2463e-05,5.2109e-05
28,4.5565e-05,4.5449e-05,4.502e-05
29,6.5799e-05,6.5657e-05,6.5285e-05
30,7.0731e-05,7.093e-05,7.0539e-05
31,7.3022e-05,7.3368e-05,7.2971e-05
32,5.3696e-05,5.3787e-05,5.3469e-05
33,7.4168e-05,7.3969e-05,7.3492e-05
34,8.7316e-05,8.7112e-05,8.6571e-05
35,9.1883e-05,9.2059e-05,9.149e-05
36,9.5496e-05,9.5513e-05,9.4895e-05
37,8.085e-05,8.103e-05,8.0465e-05
38,3.187e-05,3.1659e-05,3.1383e-05
39,7.2565e-05,7.254e-05,7.2144e-05
40,8.5267e-05,8.5287e-05,8.4795e-05
41,9.2091e-05,9.214e-05,9.1522e-05
42,8.7742e-05,8.7979e-05,8.7412e-05
43,0.00010359,0.00010364,0.000103
44,0.00010379,0.00010396,0.00010336
45,0.00010705,0.0001071,0.00010643
46,9.2775e-05,9.3013e-05,9.2465e-05
47,0.00010248,0.00010275,0.00010212
48,0.00011264,0.00011295,0.00011229
49,0.00010217,0.00010247,0.00010174
50,7.5558e-05,7.5701e-05,7.5292e-05
51,7.3537e-05,7.3561e-05,7.2765e-05
52,9.5861e-05,9.6246e-05,9.5678e-05
53,0.0001105,0.00011068,0.00011003
54,0.00010892,0.00010891,0.00010822
55,0.00011968,0.0001197,0.00011894
56,0.00012455,0.00012491,0.00012414
57,0.00012479,0.00012496,0.00012418
58,0.0001206,0.00012082,0.00012007
59,0.00012663,0.00012685,0.00012601
60,0.00012397,0.00012445,0.00012368
61,0.00013481,0.00013508,0.00013421
62,0.00013329,0.00013366,0.00013286
63,0.00013349,0.00013367,0.00013284
64,0.00012092,0.0001212,0.00012054
65,0.00012714,0.00012726,0.00012645
66,6.3666e-05,6.3491e-05,6.3103e-05
67,0.00011447,0.00011488,0.00011424
68,0.00011295,0.00011282,0.00011191
69,0.00013986,0.00014024,0.00013945
70,8.436e-05,8.4516e-05,8.3714e-05
71,0.00013032,0.00013086,0.00013007
72,0.00013765,0.00013782,0.00013691
73,0.00014435,0.00014455,0.00014359
74,0.00014762,0.00014812,0.00014726
75,0.00014668,0.0001471,0.00014613
76,0.00014593,0.00014638,0.00014546
77,0.00014946,0.00014956,0.00014852
78,0.00014836,0.00014891,0.00014803
79,0.00015311,0.0001533,0.00015238
80,0.00015191,0.00015234,0.00015148
81,0.00015121,0.0001516,0.00015064
82,0.00014374,0.00014425,0.00014343
83,0.00014675,0.00014703,0.00014611
84,0.00013532,0.00013549,0.00013461
85,0.00014297,0.00014357,0.00014257
86,0.00014196,0.00014224,0.0001414
87,0.00015492,0.00015647,0.00015571
88,0.00012456,0.00012454,0.00012379
89,0.0001147,0.00011466,0.00011393
90,0.00013087,0.00013108,0.00013031
91,0.0001384,0.00013869,0.00013775
92,0.0001289,0.00012916,0.00012837
93,0.00015159,0.00015329,0.00015275
94,0.00015392,0.00015414,0.00015209
95,0.00015564,0.00015488,0.00015358
96,0.00015618,0.00015756,0.00015639
97,0.00010405,0.00010376,0.00010314
98,9.4451e-05,9.4407e-05,9.3801e-05
99,0.00010468,0.00010541,0.00010457
100,9.7145e-05,9.7341e-05,9.6771e-05
101,0.00011411,0.00011505,0.00011419
102,0.00012122,0.00012132,0.0001204
103,5.2155e-05,5.2134e-05,5.1861e-05
104,6.6908e-05,6.7015e-05,6.6705e-05
105,9.2019e-05,9.23e-05,9.1657e-05
106,2.5541e-05,2.5346e-05,2.5225e-05
107,1.2272e-05,1.2085e-05,1.1994e-05
108,1.3002e-05,1.3156e-05,1.3126e-05
109,0.00012055,0.00012086,0.00012013
110,0.00011977,0.00012003,0.00011922
111,0.0001276,0.00012794,0.00012715
112,0.00011152,0.00011172,0.00011099
113,0.00011238,0.00011267,0.00011188
114,0.00012147,0.00012174,0.00012102
115,0.00010456,0.00010492,0.00010435
116,0.00013475,0.0001354,0.00013448
117,0.00012851,0.00012894,0.00012802
118,0.0001362,0.00013656,0.00013569
119,0.00014179,0.00014277,0.00014181
120,0.00013763,0.00013805,0.00013713
121,0.0001238,0.00012413,0.00012334
122,0.00010749,0.00010775,0.00010712
123,9.3666e-05,9.4075e-05,9.3647e-05
124,8.5123e-05,8.5485e-05,8.5043e-05
125,0.0001412,0.00014157,0.00014068
126,0.00014582,0.00014594,0.00014462
127,0.00014582,0.00014595,0.00014537
128,0.00015004,0.00015005,0.00014851
129,0.00014739,0.00014833,0.00014824
130,0.00014452,0.00014437,0.00014337
131,0.00013794,0.00013781,0.00013683
132,0.00014774,0.00014756,0.00014666
133,0.0001519,0.00015162,0.00015071
134,0.00014604,0.00014653,0.00014588
135,0.00014949,0.00014922,0.00014788
136,0.00013216,0.00013249,0.00013168
137,0.00013472,0.00013491,0.00013396
138,0.0001416,0.00014168,0.00014085
139,0.00013027,0.00013033,0.0001295
140,0.00015123,0.0001515,0.00015056
141,0.00014403,0.00014442,0.0001435
142,2.589e-05,2.615e-05,2.6013e-05
143,8.1331e-05,8.1584e-05,8.1149e-05
144,0.00014025,0.00014057,0.00014001
145,0.00013531,0.00013553,0.00013453
146,0.00014176,0.00014198,0.00014096
147,0.00014303,0.00014263,0.00014183
148,0.00014831,0.00014803,0.00014754
149,6.6849e-05,6.6887e-05,6.6499e-05
150,7.5598e-05,7.5181e-05,7.4738e-05
151,8.6601e-05,8.6256e-05,8.598e-05
152,9.0534e-05,9.0009e-05,8.912e-05
153,0.00010176,0.00010115,0.00010029
154,0.00010655,0.00010611,0.00010556
155,9.799e-05,9.8095e-05,9.7821e-05
156,0.00011647,0.00011632,0.00011542
157,0.00011079,0.00011102,0.00011045
158,0.00014681,0.00014736,0.00014648
159,0.00013574,0.00013597,0.00013506
160,0.00012909,0.00012931,0.00012839
161,0.00013554,0.00013597,0.00013518
162,0.00012918,0.0001296,0.00012909
163,0.00013086,0.00013038,0.00012932
164,0.00014144,0.00014173,0.00014098
165,0.00010692,0.00010733,0.00010675
166,0.00012153,0.00012218,0.00012174
167,0.00015294,0.00015213,0.00015116
168,0.00013711,0.00013756,0.00013683
169,9.887e-05,9.9694e-05,9.9342e-05
170,0.00011753,0.00011788,0.00011718
171,8.6484e-05,8.6888e-05,8.6144e-05
172,7.9774e-05,8.0886e-05,8.0239e-05
173,0.00015107,0.00015321,0.00015222
174,0.00011796,0.00011754,0.00011633
175,0.00014559,0.00014572,0.000145
176,0.00015042,0.00015034,0.00014951
177,0.00015304,0.00015204,0.00015029
178,0.00015171,0.00015187,0.00014984
179,0.00014647,0.00014676,0.00014585
180,0.00015314,0.00015414,0.00015313
181,0.00013432,0.00013453,0.00013263
182,0.00013796,0.00013852,0.00013769
183,0.00015284,0.00015331,0.0001521
184,0.00015525,0.00015543,0.00015452
185,0.00012662,0.00012563,0.00012499
186,0.00013774,0.00013714,0.00013609
187,6.7848e-05,6.8683e-05,6.8356e-05
188,0.00012159,0.00012161,0.00012085
189,0.00015313,0.0001536,0.00015293
190,0.00015383,0.00015166,0.00015038
191,0.00015583,0.0001533,0.00015216
192,0.00014397,0.0001441,0.00014312
193,0.00014209,0.00014143,0.00013951
194,0.00014714,0.00014702,0.00014543
195,0.00014849,0.00014799,0.00014648
196,0.00015053,0.00015098,0.00015072
197,0.0001467,0.00014927,0.00014817
198,0.0001507,0.00015247,0.0001519
199,0.00015313,0.00015403,0.00015353
200,0.00015523,0.0001563,0.00015562


==> Figures/reg1.csv <==
freq,cnpm,cnls,cnqh
5e-07,NaN,33627,23.959
5e-06,NaN,33627,23.959
5e-05,NaN,33627,23.959
0.0005,NaN,33627,23.959
0.005,NaN,33627,23.959
0.05,NaN,33627,23.959
0.5,NaN,33627,23.959
5,2.0733e+18,33627,23.959
50,3.7525e+15,33627,23.959
5000,5.0992e+12,33627,23.959
5e+05,2.4991e+12,31196,24.005
5e+07,6.1456e+09,33553,30.634


==> Figures/reg2.csv <==
freq,cnpm,cnls,cnqh
5e-11,NaN,33627,23.959
5e-09,NaN,33627,23.959
5e-07,NaN,33627,23.959
5e-05,NaN,33627,23.959
0.005,NaN,33627,23.958
0.5,9.0923e+17,33627,23.748
50,3.083e+14,33627,15.213
500,3.2279e+12,33627,16.365
5000,4.3706e+10,33627,19.787
50000,5.5137e+08,34664,26.714


==> Figures/reg3.csv <==
freq,cnpm,cnls,cnqh
0.056,8.8975e+17,33627,23.959
0.56,1.034e+18,33627,23.959
5.6,2.3676e+18,33627,23.959
56,1.1939e+18,33627,23.959
560,1.7765e+18,33627,23.958
5600,2.1603e+18,33627,23.943
56000,9.0923e+17,33627,23.748
5.6e+05,1.865e+18,33627,21.325
5.6e+06,1.0958e+18,33627,15.213
5.6e+07,6.937e+17,33627,16.365

